Convergence and acceleration of a nonlinear fixed-point iteration for computing the Fitness Centrality of general graphs

We establish the global convergence of the (non-homogeneous) Fitness Centrality algorithm for general graphs, deriving an explicit convergence bound for the corresponding fixed-point iteration. From the computational point of view, we show how the convergence can be dramatically improved by Anderson acceleration and by switching to Newton's method once a sufficiently good approximation to the fixed point has been found. The efficacy of this strategy is illustrated by numerical experiments on different types of graphs.

==> dataset/BACI96/err_bounds.txt <==
20 0.195229120812854706
21 0.195229080559444379
22 0.195229040306042323
23 0.195229000052648594
24 0.195228959799263163
25 0.195228919545886004
26 0.195228879292517171
27 0.195228839039156638
28 0.195228798785804403
29 0.195228758532460467
30 0.195228718279124830
31 0.195228678025797492
32 0.195228637772478453
33 0.195228597519167713
34 0.195228557265865271
35 0.195228517012571129
36 0.195228476759285285
37 0.195228436506007741
38 0.195228396252738495
39 0.195228355999477576
40 0.195228315746224901
41 0.195228275492980580
42 0.195228235239744530
43 0.195228194986516779
44 0.195228154733297354
45 0.195228114480086201
46 0.195228074226883347
47 0.195228033973688792
48 0.195227993720502563
49 0.195227953467324605
50 0.195227913214154974
51 0.195227872960993615
52 0.195227832707840582
53 0.195227792454695820
54 0.195227752201559385
55 0.195227711948431221
56 0.195227671695311383
57 0.195227631442199845
58 0.195227591189096578
59 0.195227550936001637
60 0.195227510682914968
61 0.195227470429836625
62 0.195227430176766581
63 0.195227389923704836
64 0.195227349670651390
65 0.195227309417606215
66 0.195227269164569395
67 0.195227228911540818
68 0.195227188658520567
69 0.195227148405508616
70 0.195227108152504963
71 0.195227067899509610
72 0.195227027646522555
73 0.195226987393543799
74 0.195226947140573343
75 0.195226906887611185
76 0.195226866634657326
77 0.195226826381711766
78 0.195226786128774504
79 0.195226745875845570
80 0.195226705622924906
81 0.195226665370012542
82 0.195226625117108477
83 0.195226584864212710
84 0.195226544611325242
85 0.195226504358446101
86 0.195226464105575231
87 0.195226423852712661
88 0.195226383599858416
89 0.195226343347012443
90 0.195226303094174797
91 0.195226262841345422
92 0.195226222588524345
93 0.195226182335711596
94 0.195226142082907145
95 0.195226101830110965
96 0.195226061577323085
97 0.195226021324543531
98 0.195225981071772275
99 0.195225940819009292
100 0.195225900566254634
101 0.195225860313508248
102 0.195225820060770189
103 0.195225779808040428
104 0.195225739555318967
105 0.195225699302605776
106 0.195225659049900913
107 0.195225618797204348
108 0.195225578544516082
109 0.195225538291836115
110 0.195225498039164419
111 0.195225457786501078
112 0.195225417533845980
113 0.195225377281199208
114 0.195225337028560736
115 0.195225296775930562
116 0.195225256523308688
117 0.195225216270695112
118 0.195225176018089835
119 0.195225135765492858
120 0.195225095512904179
121 0.195225055260323799
122 0.195225015007751718
123 0.195224974755187963
124 0.195224934502632452
125 0.195224894250085268
126 0.195224853997546410
127 0.195224813745015824
128 0.195224773492493564
129 0.195224733239979575
130 0.195224692987473886
131 0.195224652734976495
132 0.195224612482487431
133 0.195224572230006638
134 0.195224531977534171
135 0.195224491725069976
136 0.195224451472614080
137 0.195224411220166483
138 0.195224370967727212
139 0.195224330715296213
140 0.195224290462873540
141 0.195224250210459138
142 0.195224209958053063
143 0.195224169705655259
144 0.195224129453265782
145 0.195224089200884576
146 0.195224048948511697
147 0.195224008696147117
148 0.195223968443790835
149 0.195223928191442825
150 0.195223887939103141


==> dataset/BACI96/err_iter_1Tmap.txt <==
1 120.754999999999995453
2 0.868263859661756898
3 52.897275913824714166
4 0.864269335982360776
5 33.916130600480407509
6 0.830128659566871097
7 14.363977111605327863
8 0.697914541488270479
9 3.950761430172939459
10 0.427488789884819198
11 0.957043860267443258
12 0.163511399034833249
13 0.232267896264410051
14 0.045895717845602854
15 0.056328144139689805
16 0.011898252335908695
17 0.014084371078696208
18 0.003302587236091588
19 0.003872497654879573
20 0.001039411398930857
21 0.001204944431669998
22 0.000360205568029678
23 0.000409649554327364
24 0.000128495569152775
25 0.000144528346073846
26 0.000045858515120010
27 0.000051181957857779
28 0.000016276775311636
29 0.000018085260025978
30 0.000005751831040600
31 0.000006370974946739
32 0.000002023489177209
33 0.000002235568102116
34 0.000000709152930145
35 0.000000782175619881
36 0.000000247881396211
37 0.000000273110729293
38 0.000000086494435867
39 0.000000095230835575
40 0.000000030146006168
41 0.000000033175720662
42 0.000000010498829771
43 0.000000011550532052
44 0.000000003654565039
45 0.000000004019871537
46 0.000000001271711007
47 0.000000001398653205
48 0.000000000442433932
49 0.000000000486557308
50 0.000000000153903462
51 0.000000000169242766
52 0.000000000053531904


==> dataset/BACI96/err_iter_2avg.txt <==
1 120.754999999999995453
2 0.868263859661756898
3 52.897275913824714166
4 0.531587460294193015
5 10.613118701526181198
6 0.212655905917381455
7 2.404038507855356777
8 0.631357378649882839
9 0.736169742886521483
10 0.412867836153782308
11 0.304402465171012049
12 0.201504399549503749
13 0.119087905807448755
14 0.083970191071452774
15 0.043990358128310848
16 0.032013150676508041
17 0.016057831606674386
18 0.011858673798522110
19 0.005918383660409869
20 0.000848482414458082
21 0.000383760542679257
22 0.000024690820844807
23 0.000003047954212205
24 0.000000000176960079
25 0.000000000000001987


==> dataset/BACI96/err_iter_2avgNN.txt <==
1 120.754999999999995453
2 0.868263859661756898
3 52.897275913824714166
4 0.531587460294193015
5 10.613118701526181198
6 0.212655905917381455
7 2.404038507855356777
8 0.631357378649882839
9 0.736169742886521483
10 0.412867836153782308
11 0.304402465171012049
12 0.201504399549503749
13 0.119087905807448755
14 0.083970191071452774
15 0.043990358128310848
16 0.032013150676508041
17 0.016057831606674386
18 0.011858673798522110
19 0.005918383660409869
20 0.004415527811053498
21 0.002238470103335036
22 0.001687977581580596
23 0.000877767686429639
24 0.000669535911639929
25 0.000357847350390485
26 0.000275781952449293
27 0.000151000794643789
28 0.000117326304742058
29 0.000065478577682995
30 0.000051185826018685
31 0.000028977921791698
32 0.000022752409364865
33 0.000013017078153849
34 0.000010253103769865
35 0.000005911447916795
36 0.000004667055974760
37 0.000002706163074209
38 0.000002140151492456
39 0.000001246208352344
40 0.000000986805165643
41 0.000000576430692815
42 0.000000456876241129
43 0.000000267510067046
44 0.000000212177513429
45 0.000000124454641107
46 0.000000098764619460
47 0.000000058008552035
48 0.000000046052799110
49 0.000000027075843373
50 0.000000021501888994
51 0.000000012651149635
52 0.000000010048998358
53 0.000000005915920419
54 0.000000004699904250
55 0.000000002768047978
56 0.000000002199355858
57 0.000000001295745988
58 0.000000001029634557
59 0.000000000606751794
60 0.000000000482177212
61 0.000000000284193263
62 0.000000000225857912
63 0.000000000133133637
64 0.000000000105811322
65 0.000000000062380095


==> dataset/BACI96/err_iter_3And.txt <==
1 120.754999999999995453
2 0.868263859661756898
3 52.897275913824714166
4 0.864269335982360776
5 33.916130600480407509
6 0.830128659566871097
7 14.363977111605327863
8 0.288645508936368034
9 3.926701158909739142
10 0.226942739872115246
11 1.399712938566377129
12 0.109927393860216230
13 0.388766366743900249
14 0.359000496871278385
15 0.043403335735324441
16 0.089974474490517195
17 0.011660385960124727
18 0.021731128780745013
19 0.002906579451419375
20 0.000603015271219072
21 0.000025320531417399
22 0.000000002542703011
23 0.000000000002682238


==> dataset/BACI96/err_iter_3AndNN.txt <==
1 120.754999999999995453
2 0.868263859661756898
3 52.897275913824714166
4 0.864269335982360776
5 33.916130600480407509
6 0.830128659566871097
7 14.363977111605327863
8 0.288645508936368034
9 3.926701158909739142
10 0.226942739872115246
11 1.399712938566377129
12 0.109927393860216230
13 0.388766366743900249
14 0.359000496871278385
15 0.043403335735324441
16 0.089974474490517195
17 0.011660385960124727
18 0.021731128780745013
19 0.002906579451419375
20 0.015024880218468439
21 0.000211382965978542
22 0.003699897423424861
23 0.000095134476353488
24 0.000970013725223238
25 0.000040385242756211
26 0.000179194594175432
27 0.000000549871435568
28 0.000056521403028345
29 0.000000250872792699
30 0.000018429634676365
31 0.000000105728558159
32 0.000003464507578464
33 0.000000001144791792
34 0.000001192688623354
35 0.000000000464813702
36 0.000000412042273416
37 0.000000000214824249
38 0.000000244072043017
39 0.000000000035186257


==> dataset/BACI96/err_iter_4grad.txt <==
1 120.754999999999995453
2 0.868263859661756898
3 52.897275913824714166
4 0.864269335982360776
5 33.916130600480407509
6 0.830128659566871097
7 0.384439560463511965
8 0.877528932094991498
9 0.058486176220037413
10 0.692409653587811258
11 0.192040489418373178
12 0.355391867663957306
13 0.181240264277838542
14 0.166336521871158022
15 0.114875073315308579
16 0.088328105204532659
17 0.067437485659541524
18 0.051293560299758040
19 0.040118409999777241
20 0.030900741734931712
21 0.024370569793345009
22 0.018983000283066126
23 0.015048410171270602
24 0.011830745628782608
25 0.009424513356180454
26 0.007474160282618009
27 0.005989177849317099
28 0.004792981027030034
29 0.003869370068262227
30 0.003127395393007489
31 0.002547814265739190
32 0.002081903056654199
33 0.001714111124276477
34 0.001417359792685467
35 0.001180645330583768
36 0.000988443629908237
37 0.000833437468159504
38 0.000706501377530784
39 0.000602920965559617
40 0.000517222723516235
41 0.000446415292664062
42 0.000387159201408833
43 0.000337565939970489
44 0.000295566086909582
45 0.000259964536096944
46 0.000229458941228402
47 0.000203286526450016
48 0.000180614204234174
49 0.000160948259433757
50 0.000143746197731873
51 0.000128682331273327
52 0.000115396409237577
53 0.000103668547197531
54 0.000093254384118588
55 0.000084001530784337
56 0.000075740482132068
57 0.000068362676052397
58 0.000061747819313873
59 0.000055816444687761
60 0.000050481252707963
61 0.000045682593795569
62 0.000041355763791109
63 0.000037454994091492
64 0.000033931402400754
65 0.000030749223105755
66 0.000027870903624122
67 0.000025268084873690
68 0.000022911504907577
69 0.000020778423826183
70 0.000018845769927313
71 0.000017095155646131
72 0.000015508215522665
73 0.000014069990164295
74 0.000012765748620092
75 0.000011583267301460
76 0.000010510659417826
77 0.000009537906282388
78 0.000008655371114628
79 0.000007854825137309
80 0.000007128427274615
81 0.000006469409307983
82 0.000005871373328220
83 0.000005328747263788
84 0.000004836299469510
85 0.000004389439899829
86 0.000003983883443269
87 0.000003615847660410
88 0.000003281818214188
89 0.000002978677541827
90 0.000002703540594182
91 0.000002453837552654
92 0.000002227198159658
93 0.000002021504037687
94 0.000001834806713139
95 0.000001665359958028
96 0.000001511561292592
97 0.000001371971311621
98 0.000001245271608181
99 0.000001130275749120
100 0.000001025898741564
101 0.000000931162711948
102 0.000000845174564651
103 0.000000767128361673
104 0.000000696288837451
105 0.000000631991795007
106 0.000000573631823634
107 0.000000520661564295
108 0.000000472582473012
109 0.000000428943498795
110 0.000000389334062116
111 0.000000353382486586
112 0.000000320750609310
113 0.000000291132176234
114 0.000000264248663270
115 0.000000239847715480
116 0.000000217699916170
117 0.000000197597341462
118 0.000000179351013949
119 0.000000162789616570
120 0.000000147757484805
121 0.000000134113465403
122 0.000000121729324130
123 0.000000110488763409
124 0.000000100286150555
125 0.000000091025669198
126 0.000000082620298451
127 0.000000074991092568
128 0.000000068066364057
129 0.000000061781079231
130 0.000000056076175670
131 0.000000050898070880
132 0.000000046198112347
133 0.000000041932153786
134 0.000000038060114066
135 0.000000034545620794
136 0.000000031355658861
137 0.000000028460260496
138 0.000000004115228892
139 0.000000003735220513
140 0.000000002811754452
141 0.000000002116597476
142 0.000000002116591190


==> dataset/BACI96/err_sol_1Tmap.txt <==
1 197.361009431206070985
2 2370.668499643283212208
3 75.557477831157839887
4 745.708754762934290738
5 31.713687513908048743
6 281.739537000807274580
7 12.929611599602218064
8 111.720270524328739725
9 4.778197052230020780
10 40.478347466184047221
11 1.698080434999694743
12 14.106160029453327809
13 0.931053771530197860
14 4.838523438369501939
15 0.823095660071701318
16 1.652398964388235525
17 0.614144742989384040
18 0.566067702394255079
19 0.352505422029649518
20 0.195229925882804356
21 0.157563256358933368
22 0.067674513487206517
23 0.060654417329875310
24 0.023509501829482908
25 0.021877793698689987
26 0.008172320257064441
27 0.007702589148293721
28 0.002841321742214804
29 0.002689251897355787
30 0.000987917437276888
31 0.000936304840566022
32 0.000343509548581508
33 0.000325701321548089
34 0.000119446490089600
35 0.000113268811065695
36 0.000041535755031437
37 0.000039389060673992
38 0.000014443817305969
39 0.000013697464036419
40 0.000005022849056903
41 0.000004763317975074
42 0.000001746723362198
43 0.000001656471342908
44 0.000000607438299369
45 0.000000576052537472
46 0.000000211243301941
47 0.000000200328592828
48 0.000000073462474116
49 0.000000069666756929
50 0.000000025547556199
51 0.000000024227547130
52 0.000000008884519952


==> dataset/BACI96/err_sol_2avg.txt <==
1 197.361009431206070985
2 2370.668499643283212208
3 75.557477831157854098
4 410.633116297046171894
5 59.800981591403299831
6 109.336862093390237760
7 42.547511418046504161
8 43.311662189918791910
9 23.360418434109835317
10 19.666987108602949519
11 11.010315700809673700
12 8.999315649732341882
13 5.013472102078765147
14 4.078354857781187448
15 2.274919028292283318
16 1.844720058820928266
17 1.037233420521408878
18 0.838197506908072931
19 0.477741812784775843
20 0.230908546503592466
21 0.191192445651029524
22 0.031988978423935756
23 0.001276954772119319
24 0.000000831567201390
25 0.000000000000700587


==> dataset/BACI96/err_sol_2avgNN.txt <==
1 197.361009431206070985
2 2370.668499643283212208
3 75.557477831157839887
4 410.633116297046171894
5 59.800981591403306936
6 109.336862093390251971
7 42.547511418046511267
8 43.311662189918799015
9 23.360418434109835317
10 19.666987108602949519
11 11.010315700809673700
12 8.999315649732341882
13 5.013472102078764259
14 4.078354857781187448
15 2.274919028292283762
16 1.844720058820928488
17 1.037233420521408878
18 0.838197506908073042
19 0.477741812784775899
20 0.384392980059612865
21 0.269405852295328208
22 0.222446916510443016
23 0.145580090293251724
24 0.117976821678742780
25 0.073452681777336340
26 0.058943234551351913
27 0.035712540237892734
28 0.028518694583485302
29 0.017042438550122777
30 0.013577376893224039
31 0.008059219300443208
32 0.006413335769655879
33 0.003794442340911234
34 0.003017865758542210
35 0.001782702919124035
36 0.001417466690997337
37 0.000836671364527723
38 0.000665163850635592
39 0.000392464460670161
40 0.000311990991572035
41 0.000184045071466227
42 0.000146301207212022
43 0.000086293979200339
44 0.000068595156967426
45 0.000040457306165787
46 0.000032159041283760
47 0.000018966556230575
48 0.000015076136168056
49 0.000008891264412538
50 0.000007067436576252
51 0.000004167995195791
52 0.000003313014459618
53 0.000001953812200704
54 0.000001553020830448
55 0.000000915867314143
56 0.000000727990646476
57 0.000000429316901250
58 0.000000341248157142
59 0.000000201242733480
60 0.000000159960169640
61 0.000000094332216507
62 0.000000074980991270
63 0.000000044217896802
64 0.000000035147046715
65 0.000000020726920467


==> dataset/BACI96/err_sol_3And.txt <==
1 197.361009431206070985
2 2370.668499643283212208
3 75.557477831157839887
4 745.708754762934290738
5 31.713687513908048743
6 281.739537000807274580
7 12.929611599602218064
8 120.914857193260999679
9 26.020319332268073254
10 48.204660626224281827
11 9.595898805227033534
12 17.522424581848135006
13 3.393500294114276450
14 6.445827321545734456
15 4.967061384001133284
16 2.258910100659643483
17 1.737476509898079780
18 0.784353763081291677
19 0.603739569264675313
20 0.100502542674515832
21 0.007661968620462051
22 0.000031248871985310
23 0.000000000948612378


==> dataset/BACI96/err_sol_3AndNN.txt <==
1 197.361009431206070985
2 2370.668499643283212208
3 75.557477831157839887
4 745.708754762934290738
5 31.713687513908048743
6 281.739537000807274580
7 12.929611599602218064
8 120.914857193260999679
9 26.020319332268073254
10 48.204660626224281827
11 9.595898805227033534
12 17.522424581848135006
13 3.393500294114276450
14 6.445827321545734456
15 4.967061384001133284
16 2.258910100659643483
17 1.737476509898079780
18 0.784353763081291677
19 0.603739569264675313
20 0.479356531352770510
21 0.335906611205644912
22 0.243505185236277538
23 0.120632788578377087
24 0.100943315047000548
25 0.045520648795621461
26 0.027552384509108539
27 0.010385560945084960
28 0.009768351663659169
29 0.003618127803243269
30 0.003422192967553679
31 0.001259717104279594
32 0.000702746013899347
33 0.000257948733509167
34 0.000244561884941236
35 0.000089719130517317
36 0.000085076852715879
37 0.000031204381455622
38 0.000050509417456470
39 0.000018524917776386


==> dataset/BACI96/err_sol_4grad.txt <==
1 197.361009431206070985
2 2370.668499643283212208
3 75.557477831157839887
4 745.708754762934290738
5 31.713687513908048743
6 281.739537000807274580
7 89.345933940745695168
8 44.837355276777394408
9 34.479286119734481986
10 14.598835847842686064
11 12.595080736841813618
12 4.445357762541853219
13 4.120310492673877611
14 1.175486163727130107
15 1.295743103632330140
16 0.520535307922276980
17 0.486304736140395710
18 0.282629075668890228
19 0.284898754081483851
20 0.172873982120630154
21 0.244426471116297866
22 0.129753666144087371
23 0.194228324054065427
24 0.107195906328960450
25 0.153243632447122718
26 0.091044375393043539
27 0.121712555583326693
28 0.077640433089753103
29 0.097403472915018802
30 0.066033767854235537
31 0.078424774900780730
32 0.055927398673663850
33 0.063433817822192415
34 0.047169068498089169
35 0.051486272392117401
36 0.039631459315738443
37 0.041900881679620389
38 0.033188575173894452
39 0.034172228282398458
40 0.027714942214270483
41 0.027916713676592167
42 0.023089171744788077
43 0.022838188200899841
44 0.019197335615146964
45 0.018705111589289908
46 0.015935210168700059
47 0.015334730658666562
48 0.013209399273721984
49 0.012581737716696011
50 0.010937581134174328
51 0.010329923702772430
52 0.009048147536139438
53 0.008485910825106238
54 0.007479465006433382
55 0.006974373466267217
56 0.006178933459983154
57 0.005734349518520174
58 0.005101966908200142
59 0.004716365426125984
60 0.004210978751628943
61 0.003880177331463481
62 0.003474422199508396
63 0.003192984252996967
64 0.002865913445787397
65 0.002628006485446806
66 0.002363449651123441
67 0.002163348949182816
68 0.001948723738957885
69 0.001781088465802445
70 0.001606531948188546
71 0.001466538114014475
72 0.001324266753905082
73 0.001207652394543709
74 0.001091486242370600
75 0.000994544907038020
76 0.000899550641766869
77 0.000819096313400219
78 0.000741317006869855
79 0.000674635024696845
80 0.000610883726563974
81 0.000555676657773121
82 0.000503377369247568
83 0.000457711121159233
84 0.000414775278982902
85 0.000377028397512134
86 0.000341758211499944
87 0.000310575832546088
88 0.000281588113504218
89 0.000255841123647320
90 0.000232006882229513
91 0.000210756304602322
92 0.000191152588609428
93 0.000173618906781308
94 0.000157490208396789
95 0.000143027187996830
96 0.000129754386889566
97 0.000117826894063048
98 0.000106902172229394
99 0.000097067482528771
100 0.000088073998215602
101 0.000079966115161231
102 0.000072561488340981
103 0.000065878032432682
104 0.000059780896261749
105 0.000054272173363164
106 0.000049251201189477
107 0.000044711108219796
108 0.000040576045857703
109 0.000036834518559462
110 0.000033428845374654
111 0.000030345595767776
112 0.000027540511881509
113 0.000024999841305174
114 0.000022689336618722
115 0.000020595843745161
116 0.000018692650940939
117 0.000016967683143730
118 0.000015399954014212
119 0.000013978675217713
120 0.000012687249556789
121 0.000011516218745624
122 0.000010452379139025
123 0.000009487551454693
124 0.000008611176845843
125 0.000007816254102462
126 0.000007094300823152
127 0.000006439370761088
128 0.000005844622642316
129 0.000005305036638811
130 0.000004815076312579
131 0.000004370523950133
132 0.000003966886059759
133 0.000003600632138678
134 0.000003268106177812
135 0.000002966361744526
136 0.000002692418028943
137 0.000002443821940647
138 0.000000353357178648
139 0.000000320732699206
140 0.000000241437389243
141 0.000000181746447910
142 0.000000181745856464


==> dataset/BACI96/metadata.txt <==
Parameters of the experiment
Size of A is 1454
A is symmetric
A has 78912 edges (bidirectional edges counted twice), in proportion to n they are 5.427235e+01 
minimum degree is 2 and maximum degree is 487
b_* is 4.850002e+04 and 1-asymptotic convergence rate is 2.061855e-07
Bipartitivity of A is 1.000000e+00

delta is 1.000000e-02
maximum number of iterations  150
tol for final convergence is 1.000000e-10
tol for Newton switch     is 1.000000e-02
met2 (average)  switched to Newton first time at 20
met3 (Anderson) switched to Newton first time at 20
Use Anderson every qAA = 5 steps with a mAA = 4 sized window 
Backward error of x_sol is max |x^n_i - T(x^n)_i| / |x^n_i| =  1.073294e-15


==> dataset/atc/err_bounds.txt <==
20 0.799114138769339122
21 0.799110143239599169
22 0.799106147729836791
23 0.799102152240051655
24 0.799098156770243762
25 0.799094161320413110
26 0.799090165890559478
27 0.799086170480682645
28 0.799082175090782831
29 0.799078179720859705
30 0.799074184370913154
31 0.799070189040943180
32 0.799066193730949781
33 0.799062198440932514
34 0.799058203170891712
35 0.799054207920826931
36 0.799050212690738171
37 0.799046217480625431
38 0.799042222290488491
39 0.799038227120327349
40 0.799034231970141784
41 0.799030236839931685
42 0.799026241729697162
43 0.799022246639437994
44 0.799018251569154070
45 0.799014256518845278
46 0.799010261488511508
47 0.799006266478152760
48 0.799002271487768700
49 0.798998276517359551
50 0.798994281566924980
51 0.798990286636464986
52 0.798986291725979347
53 0.798982296835468064
54 0.798978301964931248
55 0.798974307114368343
56 0.798970312283779571
57 0.798966317473164711
58 0.798962322682523651
59 0.798958327911856503
60 0.798954333161162933
61 0.798950338430442830
62 0.798946343719696306
63 0.798942349028923027
64 0.798938354358122993
65 0.798934359707296204
66 0.798930365076442439
67 0.798926370465561475
68 0.798922375874653534
69 0.798918381303718284
70 0.798914386752755723
71 0.798910392221765631
72 0.798906397710748117
73 0.798902403219702850
74 0.798898408748629829
75 0.798894414297528943
76 0.798890419866400192
77 0.798886425455243354
78 0.798882431064058429
79 0.798878436692845195
80 0.798874442341603541
81 0.798870448010333467
82 0.798866453699034862
83 0.798862459407707726
84 0.798858465136351725
85 0.798854470884966861
86 0.798850476653553132
87 0.798846482442110317
88 0.798842488250638305
89 0.798838494079137096
90 0.798834499927606578
91 0.798830505796046531
92 0.798826511684456952
93 0.798822517592837733
94 0.798818523521188761
95 0.798814529469509926
96 0.798810535437801228
97 0.798806541426062444
98 0.798802547434293464
99 0.798798553462494287
100 0.798794559510664803
101 0.798790565578804790
102 0.798786571666914247
103 0.798782577774993063
104 0.798778583903041239
105 0.798774590051058442
106 0.798770596219044782
107 0.798766602407000037
108 0.798762608614924208
109 0.798758614842816961
110 0.798754621090678518
111 0.798750627358508547
112 0.798746633646307047
113 0.798742639954074019
114 0.798738646281809128
115 0.798734652629512487
116 0.798730658997183873
117 0.798726665384823176
118 0.798722671792430283
119 0.798718678220005196
120 0.798714684667547803
121 0.798710691135057993
122 0.798706697622535544
123 0.798702704129980567
124 0.798698710657392841
125 0.798694717204772142
126 0.798690723772118583
127 0.798686730359431940
128 0.798682736966712215
129 0.798678743593959184
130 0.798674750241172848
131 0.798670756908353097
132 0.798666763595499818
133 0.798662770302612901
134 0.798658777029692124
135 0.798654783776737709
136 0.798650790543749212
137 0.798646797330726743
138 0.798642804137670081
139 0.798638810964579227
140 0.798634817811453956
141 0.798630824678294271
142 0.798626831565100059
143 0.798622838471871210
144 0.798618845398607613
145 0.798614852345309156
146 0.798610859311975840
147 0.798606866298607443
148 0.798602873305203964
149 0.798598880331765182
150 0.798594887378290985


==> dataset/atc/err_iter_1Tmap.txt <==
1 4.254999999999999893
2 1.283514871765009113
3 0.943558975002938949
4 1.119597729675871456
5 0.197715501580011638
6 0.748786848351697287
7 0.194869789175737634
8 0.559633185230160257
9 0.244917852176857603
10 0.470555696601070661
11 0.222928427275320057
12 0.384097018616744390
13 0.194441712439906544
14 0.289258799086244356
15 0.155307259557722371
16 0.232677320693433581
17 0.118912366088498159
18 0.182404742384508017
19 0.100088303366924383
20 0.147267048719285226
21 0.084693630308887310
22 0.119622653178276389
23 0.072808273302186824
24 0.098217265995258554
25 0.063232754770880487
26 0.081931200576110794
27 0.056787766737924315
28 0.069818303490466346
29 0.051266829841593607
30 0.060616974618958090
31 0.046935767263208736
32 0.053546165116748645
33 0.043363360170810133
34 0.048041076693633729
35 0.040427157329177857
36 0.043705812609307039
37 0.037870403015526015
38 0.040195556027768052
39 0.035689358566153503
40 0.037301134525467933
41 0.033740302579574208
42 0.034857320355771951
43 0.032009059570134508
44 0.032758144339097045
45 0.030434923099296136
46 0.030921912862976807
47 0.029003081142687751
48 0.029276911127817870
49 0.027683590767903200
50 0.027800057170350178
51 0.026464837917122036
52 0.026463964957005887
53 0.025330573444661730
54 0.025243648288122793
55 0.024271930963299996
56 0.024120656366750932
57 0.023279118069393541
58 0.023080314114333540
59 0.022345526797031334
60 0.022111300314060681
61 0.021464687947667833
62 0.021204423829375322
63 0.020631666345993321
64 0.020352329038515454
65 0.019841911593798816
66 0.019548927934631047
67 0.019091703164206990
68 0.018789203197114114
69 0.018377699612285071
70 0.018068928031889166
71 0.017697061193253490
72 0.017384537947469716
73 0.017047259227321889
74 0.016732982192491318
75 0.016426094455669220
76 0.016111640036112831
77 0.015831607681735849
78 0.015518236134297323
79 0.015262068101331086
80 0.014950785208025041
81 0.014715926041979681
82 0.014407540663652220
83 0.014191795705830746
84 0.013886957510038527
85 0.013688427204786833
86 0.013387659563942042
87 0.013204690958617236
88 0.012908414242344736
89 0.012739559692424116
90 0.012448110842780300
91 0.012292096038805786
92 0.012005743186496455
93 0.011861440298977524
94 0.011580394845082173
95 0.011446801060796244
96 0.011171227046744767
97 0.011047446600112042
98 0.010777468426088978
99 0.010662697915637632
100 0.010398406500944948
101 0.010291922563211906
102 0.010033380445398591
103 0.009934529512627828
104 0.009681775013093044
105 0.009589964661827452
106 0.009343015367913028
107 0.009257707030943429
108 0.009016562697838838
109 0.008937265457653285
110 0.008701910464522438
111 0.008628175761197501
112 0.008398581194360922
113 0.008329998277042191
114 0.008106123716649819
115 0.008042315721617800
116 0.007824110780603676
117 0.007764731327783474
118 0.007552136988628701
119 0.007496867215997764
120 0.007289816997443757
121 0.007238362962691068
122 0.007036783944590163
123 0.006988874338746303
124 0.006792688066259656
125 0.006748072192022029
126 0.006557195477220723
127 0.006515641453859113
128 0.006329987088901759
129 0.006291280251473838
130 0.006110757645313726
131 0.006074699111658807
132 0.005899214859948649
133 0.005865620243042295
134 0.005695078639406936
135 0.005663776886375618
136 0.005498080381829917
137 0.005468912723772381
138 0.005307962340054058
139 0.005280781339295695
140 0.005124477041004188
141 0.005099145724376702
142 0.004947386754138032
143 0.004923777822560402
144 0.004776463002848954
145 0.004754458108844449
146 0.004611486113654626
147 0.004590975199618051
148 0.004452244798763811
149 0.004433125489724980
150 0.004298535768250998


==> dataset/atc/err_iter_2avg.txt <==
1 4.254999999999999893
2 1.283514871765009113
3 0.943558975002938949
4 0.734247135890448432
5 0.626249305093045439
6 0.354977977746601836
7 0.296288731136607753
8 0.193999775490612258
9 0.155418271634841981
10 0.128939734712690213
11 0.129458699365376823
12 0.114979307236051764
13 0.115721035882973583
14 0.103163420690930555
15 0.100389108980633524
16 0.089517700230230132
17 0.081889335178300590
18 0.070950691158837564
19 0.060472810382981412
20 0.053224508903366739
21 0.045354814084659481
22 0.040171360201326674
23 0.034401510064268150
24 0.031626243417962760
25 0.028495514252420889
26 0.026152535188727007
27 0.023227222274331064
28 0.021336860092434122
29 0.018751300897982898
30 0.017216856865141832
31 0.014948276775342190
32 0.013700949707986689
33 0.011747615094517052
34 0.010748064486655976
35 0.009125185313913535
36 0.006987291125135266
37 0.000195682382525429
38 0.000155068093745674
39 0.000000198135034176
40 0.000000001990331054
41 0.000000000000000113


==> dataset/atc/err_iter_2avgNN.txt <==
1 4.254999999999999893
2 1.283514871765009113
3 0.943558975002938949
4 0.734247135890448432
5 0.626249305093045439
6 0.354977977746601836
7 0.296288731136607753
8 0.193999775490612258
9 0.155418271634841981
10 0.128939734712690213
11 0.129458699365376823
12 0.114979307236051764
13 0.115721035882973583
14 0.103163420690930555
15 0.100389108980633524
16 0.089517700230230132
17 0.081889335178300590
18 0.070950691158837564
19 0.060472810382981412
20 0.053224508903366739
21 0.045354814084659481
22 0.040171360201326674
23 0.034401510064268150
24 0.031626243417962760
25 0.028495514252420889
26 0.026152535188727007
27 0.023227222274331064
28 0.021336860092434122
29 0.018751300897982898
30 0.017216856865141832
31 0.014948276775342190
32 0.013700949707986689
33 0.011747615094517052
34 0.010748064486655976
35 0.009125185313913535
36 0.008345044423423799
37 0.007045596653994649
38 0.006445617237267626
39 0.005423059748222226
40 0.004961368283778511
41 0.004157931722079453
42 0.003797770560957514
43 0.003165504628192286
44 0.002890022095528886
45 0.002401596817265963
46 0.002191253623140589
47 0.001815272472069361
48 0.001654520384489879
49 0.001365126472205324
50 0.001241904000751487
51 0.001018797665219916
52 0.000924084354847306
53 0.000751843952188331
54 0.000711668386592603
55 0.000646181475952322
56 0.000613963095863281
57 0.000557072243832870
58 0.000529372189450594
59 0.000479999095353663
60 0.000456176581149874
61 0.000415168740401929
62 0.000405305311053334
63 0.000383526663529049
64 0.000374204918950705
65 0.000353875329139912
66 0.000345109689772417
67 0.000326199396453534
68 0.000317989944801658
69 0.000300448998772496
70 0.000292785648498704
71 0.000276551223885819
72 0.000269416846265679
73 0.000254418534225621
74 0.000247791299649344
75 0.000233954913858659
76 0.000227810039535655
77 0.000215060321715801
78 0.000209371368381057
79 0.000197633880392340
80 0.000192373705985328
81 0.000181576121463709
82 0.000176717573909334
83 0.000166790528162515
84 0.000162306939949490
85 0.000153184556560843
86 0.000149050089105252
87 0.000140726552509562
88 0.000141001611468635
89 0.000141185147920799
90 0.000141190898002158
91 0.000140878427537844
92 0.000140670649769618
93 0.000139966776524463
94 0.000139590267988224
95 0.000138579034766426
96 0.000138069866082989
97 0.000136818951044001
98 0.000136206233966039
99 0.000134770244332589
100 0.000134077521098422
101 0.000132500587893010
102 0.000131746927551571
103 0.000130064757471335
104 0.000129265624392585
105 0.000127507128599911
106 0.000126675073200095
107 0.000124863665153605
108 0.000124008875342219
109 0.000122163508742034
110 0.000121294251825958
111 0.000119430253691063
112 0.000118553231771022
113 0.000116682973393526
114 0.000115803610177264
115 0.000113937049276371
116 0.000113059722304882
117 0.000111204842471422
118 0.000110333071730083
119 0.000108496239654573
120 0.000107632841204091
121 0.000105819097865358
122 0.000104966309318996
123 0.000103179607933904
124 0.000102339191194769
125 0.000100582592110029
126 0.000099755917680886
127 0.000098031748332005
128 0.000097219864646393
129 0.000095529851089296
130 0.000094733541629191
131 0.000093078916876172
132 0.000092298747306352
133 0.000090680340679556
134 0.000089916697799206
135 0.000088335008723601
136 0.000087588132693519
137 0.000086043391693243
138 0.000085313402728110
139 0.000083805621886842
140 0.000083092542379456
141 0.000081621557108176
142 0.000080925329978931
143 0.000079490833593388
144 0.000078811337516166
145 0.000077412909868824
146 0.000076749971903236
147 0.000075387103085284
148 0.000074740509160862
149 0.000073412619112030
150 0.000072782122722369


==> dataset/atc/err_iter_3And.txt <==
1 4.254999999999999893
2 1.283514871765009113
3 0.943558975002938949
4 1.119597729675871456
5 0.197715501580011638
6 0.748786848351697287
7 0.194869789175737634
8 1.004358093329402069
9 0.594623311832690349
10 0.593902498283791380
11 0.224080836426592295
12 0.202828513595954107
13 0.057358368469928360
14 0.166888208545505928
15 0.044032101162216154
16 0.154543122450270243
17 0.029725295353348280
18 0.093588249772626822
19 0.021910543218535115
20 0.091568785861828539
21 0.011274307706204311
22 0.068795491158761768
23 0.009476961097907148
24 0.025584390784225104
25 0.017166116574017922
26 0.021898184605482866
27 0.008947933124278351
28 0.005932469394600742
29 0.000813562709848766
30 0.001491188392709348
31 0.000577244246982125
32 0.000206963783621755
33 0.000027345690325983
34 0.000003469606237811
35 0.000000046534559948
36 0.000000000009145569


==> dataset/atc/err_iter_3AndNN.txt <==
1 4.254999999999999893
2 1.283514871765009113
3 0.943558975002938949
4 1.119597729675871456
5 0.197715501580011638
6 0.748786848351697287
7 0.194869789175737634
8 1.004358093329402069
9 0.594623311832690349
10 0.593902498283791380
11 0.224080836426592295
12 0.202828513595954107
13 0.057358368469928360
14 0.166888208545505928
15 0.044032101162216154
16 0.154543122450270243
17 0.029725295353348280
18 0.093588249772626822
19 0.021910543218535115
20 0.091568785861828539
21 0.011274307706204311
22 0.068795491158761768
23 0.009476961097907148
24 0.054478662769874120
25 0.008743031413796037
26 0.038689795886315020
27 0.006352691123196579
28 0.029945625014768738
29 0.005847375433169827
30 0.022724813147247769
31 0.005343518869586437
32 0.012028393138207593
33 0.002548872124092431
34 0.009141223504991601
35 0.002334376798736631
36 0.006726903448311989
37 0.002128706677859576
38 0.001784274210420157
39 0.001081465014434606
40 0.001338885060740771
41 0.000988216169569100
42 0.001035965938558788
43 0.000894288227573093
44 0.000468650873439080
45 0.000531416934295578
46 0.000395054767633797
47 0.000472015191786425
48 0.000324403487367104
49 0.000419372960488521
50 0.000860327510689031
51 0.000201091185850480
52 0.000508003443532561
53 0.000181909233457350
54 0.000308382154764097
55 0.000174198384966086
56 0.000204966967589265
57 0.000175365831355837
58 0.000183090117415423
59 0.000175098362066385
60 0.000181721158243859
61 0.000175328116170641
62 0.000328573665931017
63 0.000176833502267656
64 0.000197251387262646
65 0.000178054281740507
66 0.000117712412144699
67 0.000174870265367496
68 0.000268364966559228
69 0.000053661532837702
70 0.000272261126082901
71 0.000047761199389337
72 0.000274392066604945
73 0.000042631949389599
74 0.000197123998560889
75 0.000020252832195265
76 0.000183292871213448
77 0.000024504387698032
78 0.000168557774194951
79 0.000030628292216872
80 0.000169721043086497
81 0.000011616400923846
82 0.000154448324256979
83 0.000012806004231142
84 0.000145336673804278
85 0.000017280672568487
86 0.000143260451000068
87 0.000008341692339306
88 0.000138611923260282
89 0.000007940229172558
90 0.000129382859781205
91 0.000008767993469536
92 0.000127534052579040
93 0.000007799231179202
94 0.000119376120030430
95 0.000007386252835655
96 0.000115028230717420
97 0.000006995683808698
98 0.000099997274231766
99 0.000006380321804166
100 0.000099155153438443
101 0.000006022231709284
102 0.000093085529608037
103 0.000005694545858054
104 0.000091697086327974
105 0.000005496855872954
106 0.000086460507112064
107 0.000005187071893846
108 0.000084099933151617
109 0.000004903811043852
110 0.000073208393354720
111 0.000004184342621981
112 0.000072900156998317
113 0.000003955760887697
114 0.000068735250320105
115 0.000003732495035983
116 0.000066844389197298
117 0.000003476626743272
118 0.000063084776012029
119 0.000003278416657927
120 0.000061590146236417
121 0.000003096454107843
122 0.000054005771847290
123 0.000002618007604391
124 0.000053814889083328
125 0.000002474968649494
126 0.000050840954636345
127 0.000002332400501033
128 0.000049119556300531
129 0.000002249058586047
130 0.000046332445732898
131 0.000002042241019573
132 0.000045315641677562
133 0.000002040524721858
134 0.000040086969392437
135 0.000001785127613462
136 0.000039910878836063
137 0.000001817632299390
138 0.000037763311995987
139 0.000001675390867467
140 0.000036288131917728
141 0.000001682226516495
142 0.000034196125440161
143 0.000001523032823196
144 0.000033487168834522
145 0.000001526433193668
146 0.000030004784046619
147 0.000001346871287706
148 0.000029789744288187
149 0.000001368316206938
150 0.000028250546287999


==> dataset/atc/err_iter_4grad.txt <==
1 1.000000000000000000


==> dataset/atc/err_sol_1Tmap.txt <==
1 141.967565061984544172
2 43.185256561953629273
3 75.143470929000841352
4 34.130891256653306698
5 50.429911375663095896
6 14.756879578352528171
7 39.110941077790940312
8 10.139374026949724339
9 27.226007148465139807
10 7.215241366946549384
11 13.944148692070106321
12 6.108901786339115070
13 4.956885719902976106
14 2.321636482780557120
15 3.269260120689279958
16 1.485518624489428507
17 2.212101201400658468
18 1.064109984690449595
19 1.619754489877450299
20 0.799194053559553974
21 1.194131467327862017
22 0.595575029346108065
23 1.048132412968868055
24 0.500458659811943041
25 0.996042041637902442
26 0.487813559887117498
27 0.946905605912675474
28 0.475298725103899866
29 0.900607223210864061
30 0.462953374086308489
31 0.857049995853222835
32 0.450786404924768513
33 0.816038082450699420
34 0.438819524694509855
35 0.777435353389521966
36 0.427058389815133443
37 0.741067538348687216
38 0.415511730450584704
39 0.706786727472858978
40 0.404182175519487652
41 0.674441928638601085
42 0.393074163030208923
43 0.643901991559922782
44 0.382189211322382760
45 0.615040665014743082
46 0.371529174762342040
47 0.587744666849325248
48 0.361094472823643597
49 0.561907839856859881
50 0.350885352958788643
51 0.537433491088789017
52 0.340901256062901448
53 0.514231898837942181
54 0.331141343951592060
55 0.492220787688493255
56 0.321604293212042258
57 0.471324095459424330
58 0.312288520359069788
59 0.451471814096628010
60 0.303192126883180757
61 0.432599254259930732
62 0.294313001866187252
63 0.414646714311727504
64 0.285648814958477992
65 0.397558966614051046
66 0.277197066799007519
67 0.381284912049987101
68 0.268955096397870796
69 0.365777190788996787
70 0.260920108998833222
71 0.350991873255377118
72 0.253089186877377026
73 0.336888153562391823
74 0.245459307171608465
75 0.323428088058566821
76 0.238027352763501426
77 0.310576349429484477
78 0.230790125350485542
79 0.298300010134972760
80 0.223744355523779331
81 0.286568343183463969
82 0.216886713315276924
83 0.275352643944375419
84 0.210213817303864459
85 0.264626067580748692
86 0.203722243593925600
87 0.254363482442615862
88 0.197408533969509081
89 0.244541336598275871
90 0.191269203724865500
91 0.235137536846903056
92 0.185300748922289982
93 0.226131338507962937
94 0.179499653271899762
95 0.217503245138245233
96 0.173862394548998517
97 0.209234917019667899
98 0.168385450628826594
99 0.201309087628510380
100 0.163065305115068004
101 0.193709487239564521
102 0.157898452599203848
103 0.186420772997577283
104 0.152881403549660344
105 0.179428464809252869
106 0.148010688852209915
107 0.172718886509848873
108 0.143282864009124850
109 0.166279111798189161
110 0.138694513012965120
111 0.160096914498647602
112 0.134242251905807269
113 0.154160722748214185
114 0.129922732037843741
115 0.148459576752420164
116 0.125732643037417630
117 0.142983089787980522
118 0.121668715505678607
119 0.137721412164099583
120 0.117727723448304553
121 0.132665197882362390
122 0.113906486457047415
123 0.127805573761387042
124 0.110201871653487826
125 0.123134110814997033
126 0.106610795407346928
127 0.118642797693267854
128 0.103130224841409726
129 0.114324016013927235
130 0.099757179134921437
131 0.110170517427954223
132 0.096488730637012937
133 0.106175402277770836
134 0.093322005801431837
135 0.102332099719525352
136 0.090254185953520263
137 0.098634349192688112
138 0.087282507900051695
139 0.095076183130736167
140 0.084404264392178144
141 0.091651910816190618
142 0.081616804451376465
143 0.088356103291814148
144 0.078917533567908912
145 0.085183579247491675
146 0.076303913780930238
147 0.082129391809265817
148 0.073773463648997742
149 0.079188816163300008
150 0.071323758119349295


==> dataset/atc/err_sol_2avg.txt <==
1 141.967565061984544172
2 43.185256561953636378
3 75.143470929000855563
4 47.067136880689403711
5 31.568674235644483161
6 29.301130755520372162
7 19.611056737870971034
8 20.045584966234361701
9 15.673639060655252919
10 14.352425776700975746
11 13.599019281004581572
12 12.850872453170895326
13 9.254826327428332888
14 7.515445182783878408
15 4.605647468491913088
16 4.132995521350385282
17 3.407647853828420281
18 3.110400148696473188
19 2.530953684258358205
20 2.314841541518446455
21 1.911604548741555387
22 1.764357813374210160
23 1.489933444303525700
24 1.385187779439653211
25 1.186638218272507483
26 1.106919012070048058
27 0.954568148336180977
28 0.891924031541551310
29 0.772494759677753384
30 0.723088440882056593
31 0.629312829043987110
32 0.590271047608657895
33 0.516066390725253843
34 0.484603855914789439
35 0.424297459675225197
36 0.087289372495069836
37 0.055767800384985564
38 0.005079503031759039
39 0.000215311283538075
40 0.000000075143819850
41 0.000000000000039595


==> dataset/atc/err_sol_2avgNN.txt <==
1 141.967565061984544172
2 43.185256561953629273
3 75.143470929000841352
4 47.067136880689403711
5 31.568674235644483161
6 29.301130755520368609
7 19.611056737870967481
8 20.045584966234358149
9 15.673639060655254696
10 14.352425776700975746
11 13.599019281004583348
12 12.850872453170897103
13 9.254826327428334665
14 7.515445182783879297
15 4.605647468491912200
16 4.132995521350384394
17 3.407647853828420281
18 3.110400148696472744
19 2.530953684258357761
20 2.314841541518446011
21 1.911604548741554943
22 1.764357813374209716
23 1.489933444303525478
24 1.385187779439652989
25 1.186638218272507261
26 1.106919012070047836
27 0.954568148336180866
28 0.891924031541551088
29 0.772494759677753162
30 0.723088440882056371
31 0.629312829043986888
32 0.590271047608657784
33 0.516066390725253732
34 0.484603855914789328
35 0.424297459675225030
36 0.398054675065874941
37 0.388569097672618047
38 0.384712593356215604
39 0.377045424436326049
40 0.373290758287857627
41 0.365831174154771288
42 0.362182142184614086
43 0.354936213449561444
44 0.351394476939507150
45 0.344364389414905214
46 0.340930005494912092
47 0.334114981500517660
48 0.330786803301762800
49 0.324183932496694471
50 0.320960024543710754
51 0.314565048913625245
52 0.311443010982637269
53 0.305250893856535643
54 0.302228066669169126
55 0.296233339039934040
56 0.293306918151120422
57 0.287503866965251820
58 0.284670965505307461
59 0.279053744110807522
60 0.276311436150816991
61 0.270874144624898783
62 0.268219498892586672
63 0.262956246322097242
64 0.260386352220960071
65 0.255291304763566707
66 0.252803292497090160
67 0.247870710469448780
68 0.245461766464754289
69 0.240686032581102133
70 0.238353411087008249
71 0.233729051497738677
72 0.231470083036091095
73 0.226991782385072782
74 0.224803879551397523
75 0.220466491015387928
76 0.218347152084939683
77 0.214145703294105955
78 0.212092514051425013
79 0.208022209694859461
80 0.206032843851169323
81 0.202089065670167295
82 0.200161284188677485
83 0.196339588971514212
84 0.194471238575324418
85 0.190767354674177020
86 0.188956365764838485
87 0.185366188562731876
88 0.183610572732994720
89 0.180130159401455103
90 0.178428006685421803
91 0.175053570496633532
92 0.173403046466719196
93 0.170130950860519103
94 0.168530293653350038
95 0.165357046208517683
96 0.163804563540294462
97 0.160726809959512079
98 0.159220876174523157
99 0.156235394361315894
100 0.154774447544361315
101 0.151878141826544827
102 0.150460681000200325
103 0.147650576536383693
104 0.146275158956664791
105 0.143548396348906815
106 0.142213634907418784
107 0.139567465033196059
108 0.138272025769845264
109 0.135703804839247544
110 0.134446404566692962
111 0.131953589405551297
112 0.130732993444514889
113 0.128313137000502675
114 0.127128157023625649
115 0.124778904089834206
116 0.123628396070806099
117 0.121347479219634763
118 0.120230341483696046
119 0.118015577202826821
120 0.116930748574383500
121 0.114780033596025316
122 0.113726491638919888
123 0.111637799453224815
124 0.110614558799162252
125 0.108585936342688524
126 0.107592047103339999
127 0.105621611613556404
128 0.104656157871970648
129 0.102742093899032452
130 0.101804192276123875
131 0.099944748843465867
132 0.099033547135512476
133 0.097227035041152002
134 0.096341710924425755
135 0.094586500175251789
136 0.093726259974087220
137 0.092020777345803273
138 0.091184854860610606
139 0.089527581576383020
140 0.088715236968296585
141 0.087104706489553083
142 0.086315225218595540
143 0.084750021141780554
144 0.083982712955600267
145 0.082461467009063552
146 0.081715664979474481
147 0.080237055115001052
148 0.079512114719719640
149 0.078074863293539506
150 0.077370161540665353


==> dataset/atc/err_sol_3And.txt <==
1 141.967565061984544172
2 43.185256561953629273
3 75.143470929000841352
4 34.130891256653306698
5 50.429911375663095896
6 14.756879578352528171
7 39.110941077790940312
8 46.173955315478593775
9 1296.794448391543255639
10 35.866794086846226719
11 687.995653037431679877
12 21.743094088345980452
13 14.237948720824631366
14 15.904375856070123163
15 7.391225199756402020
16 4.071325552474221787
17 4.123840739377389042
18 2.434725740847634601
19 2.547208862284888742
20 1.464830347618662820
21 1.864063966535958183
22 1.113072211700514735
23 1.346039347671103004
24 0.371009053365546126
25 0.444945811565276517
26 0.303813977806601132
27 0.330875234674699203
28 0.129658770014489028
29 0.144246408267356907
30 0.058355545609947705
31 0.062293876065288745
32 0.030094925877438412
33 0.016306449736306100
34 0.001855951937571929
35 0.000029591037831752
36 0.000000005001627063


==> dataset/atc/err_sol_3AndNN.txt <==
1 141.967565061984544172
2 43.185256561953629273
3 75.143470929000841352
4 34.130891256653306698
5 50.429911375663095896
6 14.756879578352528171
7 39.110941077790940312
8 46.173955315478593775
9 1296.794448391543255639
10 35.866794086846226719
11 687.995653037431679877
12 21.743094088345980452
13 14.237948720824631366
14 15.904375856070123163
15 7.391225199756402020
16 4.071325552474221787
17 4.123840739377389042
18 2.434725740847634601
19 2.547208862284888742
20 1.464830347618662820
21 1.864063966535958183
22 1.113072211700514735
23 1.346039347671103004
24 0.843027152629787002
25 0.990281856457401854
26 0.691547541833961277
27 0.753501672498164687
28 0.527907014623738902
29 0.572575162110187663
30 0.441643097683773855
31 0.468099316437176949
32 0.429784261327708583
33 0.432886942290272081
34 0.412330238313381170
35 0.415309157495082237
36 0.395624113320134363
37 0.398460723554906027
38 0.349026995428519671
39 0.346615216207150190
40 0.335039235896499032
41 0.332731236695009369
42 0.321665851427328897
43 0.319458071395032295
44 0.312625276619028503
45 0.307470242056329557
46 0.300249167879012735
47 0.295323258043211689
48 0.288423857610635104
49 0.283715648725299474
50 0.247233079934033873
51 0.242904694920144271
52 0.237708598100445978
53 0.233555891213836520
54 0.228582167335384917
55 0.224604559774745166
56 0.219990391364136645
57 0.216236077131634008
58 0.211609540541858765
59 0.208011363235891727
60 0.203577936929009162
61 0.200128584323310127
62 0.169660299266139486
63 0.167630657214270451
64 0.163337752610268255
65 0.161382930916323719
66 0.157265518028171764
67 0.155388389031916152
68 0.163048027731733297
69 0.155997552187742528
70 0.156988207964602139
71 0.150217576451469992
72 0.151169166720693221
73 0.144665938916655495
74 0.113653340768728545
75 0.111026440508426499
76 0.109521009333640465
77 0.106985393510363666
78 0.105546277763911026
79 0.103106955536305112
80 0.091902903377725637
81 0.089447182075755000
82 0.088593901709871428
83 0.086228945345906777
84 0.085409021090121939
85 0.083132418639822708
86 0.079188760344069214
87 0.076869520087499796
88 0.076354291760873688
89 0.074120698210752040
90 0.073624581720284230
91 0.071473447416712771
92 0.068363288526859453
93 0.066252777813008465
94 0.065928173786960906
95 0.063894883530139876
96 0.063582589999196679
97 0.061623707624897439
98 0.055328825290758811
99 0.053574816928027215
100 0.053370084474881417
101 0.051679178378094347
102 0.051482100910000016
103 0.049852367524346505
104 0.048741738695530896
105 0.047163824273416873
106 0.047021193461226241
107 0.045500096805988571
108 0.045362857552474961
109 0.043896486695877854
110 0.040196305758579097
111 0.038891253782559886
112 0.038783260496239542
113 0.037524691536285279
114 0.037420559157939209
115 0.036206929062118656
116 0.035327418123532149
117 0.034171513164433474
118 0.034088143542767485
119 0.032973364669162848
120 0.032893158874241914
121 0.031818022234820560
122 0.029491015023546265
123 0.028528215521336484
124 0.028459474064793017
125 0.027530692951430957
126 0.027464328980578236
127 0.026568402410767630
128 0.025848910896984809
129 0.025002415447526613
130 0.024946150396770918
131 0.024129515451964956
132 0.024075387029306564
133 0.023287551275276600
134 0.021794534868493080
135 0.021082423218306775
136 0.021034950445016323
137 0.020347846490820470
138 0.020301981619907931
139 0.019639018811706554
140 0.019033630398217597
141 0.018411051764690316
142 0.018371013784783674
143 0.017770260737417738
144 0.017731743330324221
145 0.017152048784458022
146 0.016241199310372503
147 0.015710664938129549
148 0.015676634224602019
149 0.015164647405254868
150 0.015131758151363014


==> dataset/atc/err_sol_4grad.txt <==
1 1.000000000000000000


==> dataset/atc/metadata.txt <==
Parameters of the experiment
Size of A is 792
A is NOT symmetric
A has 1898 edges (bidirectional edges counted twice), in proportion to n they are 2.396465e+00 
minimum degree is 1 and maximum degree is 21
b_* is 2.000020e+03 and 1-asymptotic convergence rate is 4.999949e-06
Bipartitivity of A is 8.749262e-01

delta is 1.000000e-02
maximum number of iterations  150
tol for final convergence is 1.000000e-10
tol for Newton switch     is 1.000000e-02
met2 (average)  switched to Newton first time at 36
met3 (Anderson) switched to Newton first time at 24
Use Anderson every qAA = 5 steps with a mAA = 4 sized window 
Backward error of x_sol is max |x^n_i - T(x^n)_i| / |x^n_i| =  3.526046e-16


==> dataset/celegans-w/err_bounds.txt <==
20 2.853821272716868584
21 2.853821104746242732
22 2.853820936775626649
23 2.853820768805019892
24 2.853820600834423793
25 2.853820432863837464
26 2.853820264893260905
27 2.853820096922694116
28 2.853819928952137097
29 2.853819760981590292
30 2.853819593011053257
31 2.853819425040525992
32 2.853819257070008941
33 2.853819089099501216
34 2.853818921129003705
35 2.853818753158516408
36 2.853818585188038437
37 2.853818417217570680
38 2.853818249247112693
39 2.853818081276664920
40 2.853817913306226473
41 2.853817745335798239
42 2.853817577365379776
43 2.853817409394971527
44 2.853817241424572604
45 2.853817073454183895
46 2.853816905483804955
47 2.853816737513436230
48 2.853816569543076831
49 2.853816401572727646
50 2.853816233602388230
51 2.853816065632059029
52 2.853815897661739598
53 2.853815729691429492
54 2.853815561721130045
55 2.853815393750839924
56 2.853815225780560016
57 2.853815057810289879
58 2.853814889840029512
59 2.853814721869779358
60 2.853814553899538975
61 2.853814385929308362
62 2.853814217959087962
63 2.853814049988876889
64 2.853813882018676029
65 2.853813714048484940
66 2.853813546078303620
67 2.853813378108132515
68 2.853813210137971179
69 2.853813042167819614
70 2.853812874197678262
71 2.853812706227546681
72 2.853812538257424869
73 2.853812370287312827
74 2.853812202317210556
75 2.853812034347118498
76 2.853811866377036210
77 2.853811698406963693
78 2.853811530436901389
79 2.853811362466848855
80 2.853811194496806092
81 2.853811026526773098
82 2.853810858556750318
83 2.853810690586736865
84 2.853810522616734069
85 2.853810354646740599
86 2.853810186676756899
87 2.853810018706783858
88 2.853809850736820142
89 2.853809682766866640
90 2.853809514796922464
91 2.853809346826988502
92 2.853809178857064754
93 2.853809010887150333
94 2.853808842917245681
95 2.853808674947351243
96 2.853808506977467019
97 2.853808339007592121
98 2.853808171037727437
99 2.853808003067872523
100 2.853807835098027823
101 2.853807667128192449
102 2.853807499158367289
103 2.853807331188551899
104 2.853807163218746279
105 2.853806995248950873
106 2.853806827279165237
107 2.853806659309389371
108 2.853806491339623275
109 2.853806323369867393
110 2.853806155400121281
111 2.853805987430385382
112 2.853805819460658810
113 2.853805651490942008
114 2.853805483521235420
115 2.853805315551539046
116 2.853805147581852442
117 2.853804979612175163
118 2.853804811642508099
119 2.853804643672850805
120 2.853804475703203725
121 2.853804307733566414
122 2.853804139763938874
123 2.853803971794321104
124 2.853803803824713547
125 2.853803635855115761
126 2.853803467885527745
127 2.853803299915949498
128 2.853803131946381466
129 2.853802963976823204
130 2.853802796007274711
131 2.853802628037736433
132 2.853802460068207925
133 2.853802292098688742
134 2.853802124129179774
135 2.853801956159681019
136 2.853801788190192035
137 2.853801620220712820
138 2.853801452251243376
139 2.853801284281784145
140 2.853801116312334241
141 2.853800948342894550
142 2.853800780373465074
143 2.853800612404044923
144 2.853800444434634986
145 2.853800276465234820
146 2.853800108495844867
147 2.853799940526464241
148 2.853799772557093828
149 2.853799604587733185
150 2.853799436618382757


==> dataset/celegans-w/err_iter_1Tmap.txt <==
1 424.004999999999995453
2 0.899503431343810278
3 32.727858516704486647
4 0.800433628670165542
5 5.870783534254047531
6 0.738533124813253061
7 3.740608723258934454
8 0.757764904436117992
9 3.780329621896277636
10 0.767197494412563796
11 3.715084793622119630
12 0.762582213535845765
13 3.446601227451083993
14 0.748213993811946199
15 3.085814676032851089
16 0.727904136811234226
17 2.720570782913410923
18 0.704591923561911582
19 2.394201650332272724
20 0.680301031040000059
21 2.118840161529133237
22 0.656271037486291897
23 1.891673801567847368
24 0.633197353767202209
25 1.705177905332526223
26 0.611447427510447783
27 1.551622777330971426
28 0.591200359058234426
29 1.424458759219467519
30 0.572522278449351107
31 1.318459909602364588
32 0.555405366661404387
33 1.229512421204318473
34 0.539790574479435681
35 1.154366460723551979
36 0.525583832530855943
37 1.090434332923686744
38 0.512669221435024247
39 1.035640641475584323
40 0.500919845518316365
41 0.988312321546912509
42 0.490206397580792652
43 0.947096425809460074
44 0.480403423138914265
45 0.910897034426486951
46 0.471393489024888312
47 0.878825713246126794
48 0.463069608401442789
49 0.850161967536767538
50 0.455336327586400247
51 0.824321357116822750
52 0.448109860546838268
53 0.800829655014248187
54 0.441317597837418751
55 0.779301861976372523
56 0.434897244646596570
57 0.759425162235679796
58 0.428795773573512229
59 0.740945092604891609
60 0.422968319393693282
61 0.723654334218659989
62 0.417377097543825515
63 0.707383643046313848
64 0.411990394608525157
65 0.691994521501867244
66 0.406781655733727598
67 0.677373304406630461
68 0.401728678355023405
69 0.663426391386857217
70 0.396812911842015281
71 0.650076406641742377
72 0.392018856919738090
73 0.637259107501646493
74 0.387333555728595902
75 0.624920896623464284
76 0.382746162167578952
77 0.613016820156473741
78 0.378247582056115361
79 0.601508956721044874
80 0.373830173185628722
81 0.590365120405799804
82 0.369487496206598431
83 0.579557815919237163
84 0.365214108314526498
85 0.569063396134613764
86 0.361005392738027120
87 0.558861382052613265
88 0.356857418024421336
89 0.548933913100662085
90 0.352766822025702420
91 0.539265302044508732
92 0.348730716294848142
93 0.529841673897642029
94 0.344746607305765396
95 0.520650672316675167
96 0.340812331514308842
97 0.511681220260235547
98 0.336926001790758711
99 0.502923324324519361
100 0.333085963185978162
101 0.494367914277905773
102 0.329290756354457204
103 0.486006711004972225
104 0.325539087257586124
105 0.477832117419474955
106 0.321829802018844757
107 0.469837127984718328
108 0.318161866007447280
109 0.462015253341854226
110 0.314534346395289488
111 0.454360457235560844
112 0.310946397570133259
113 0.446867103477467609
114 0.307397248900950937
115 0.439529911127760020
116 0.303886194443621138
117 0.432343916427750330
118 0.300412584250518810
119 0.425304440297884168
120 0.296975817008895970
121 0.418407060441427725
122 0.293575333782959191
123 0.411647587274991344
124 0.290210612675267321
125 0.405022043052234548
126 0.286881164256183152
127 0.398526643663778046
128 0.283586527637095187
129 0.392157782690259749
130 0.280326267085079184
131 0.385912017361133952
132 0.277099969094567689
133 0.379786056133027849
134 0.273907239846177208
135 0.373776747650902685
136 0.270747702994739103
137 0.367881070895500373
138 0.267620997738346134
139 0.362096126353213810
140 0.264526777128134660
141 0.356419128071212066
142 0.261464706585139317
143 0.350847396482491580
144 0.258434462595836523
145 0.345378351903445846
146 0.255435731562500046
147 0.340009508621377632
148 0.252468208788098170
149 0.334738469501548674
150 0.249531597578504682


==> dataset/celegans-w/err_iter_2avg.txt <==
1 424.004999999999995453
2 0.899503431343810278
3 32.727858516704486647
4 0.444992644580718022
5 2.068377164135276391
6 0.125963107752669612
7 0.529221467657725042
8 0.035788246742791525
9 0.156754908839195684
10 0.082207822028993668
11 0.086980145846984047
12 0.075588936215027075
13 0.075425434667330343
14 0.066628222592315434
15 0.063853894396942307
16 0.056794902731210788
17 0.052697025254225593
18 0.047168288143886759
19 0.042743205608909811
20 0.038482425043372230
21 0.034306710453431033
22 0.031048843525236906
23 0.027374505295418752
24 0.024887533950535726
25 0.021776288056223513
26 0.019873659738656953
27 0.017296079866154633
28 0.015834622330979636
29 0.013726526940840714
30 0.012598773684955588
31 0.010888520150426738
32 0.010014399610235437
33 0.008634431314704941
34 0.004530934479590474
35 0.000016731868700804
36 0.000000002300409400
37 0.000000000000000208


==> dataset/celegans-w/err_iter_2avgNN.txt <==
1 424.004999999999995453
2 0.899503431343810278
3 32.727858516704486647
4 0.444992644580718022
5 2.068377164135276391
6 0.125963107752669612
7 0.529221467657725042
8 0.035788246742791525
9 0.156754908839195684
10 0.082207822028993668
11 0.086980145846984047
12 0.075588936215027075
13 0.075425434667330343
14 0.066628222592315434
15 0.063853894396942307
16 0.056794902731210788
17 0.052697025254225593
18 0.047168288143886759
19 0.042743205608909811
20 0.038482425043372230
21 0.034306710453431033
22 0.031048843525236906
23 0.027374505295418752
24 0.024887533950535726
25 0.021776288056223513
26 0.019873659738656953
27 0.017296079866154633
28 0.015834622330979636
29 0.013726526940840714
30 0.012598773684955588
31 0.010888520150426738
32 0.010014399610235437
33 0.008634431314704941
34 0.007954218289407199
35 0.006845116380183196
36 0.006314019035894637
37 0.005425287934993084
38 0.005009471003991339
39 0.004299015519942083
40 0.003972728509726232
41 0.003405876926553989
42 0.003149385598391597
43 0.002697818276781685
44 0.002495906686821013
45 0.002136636377355514
46 0.001977511972484657
47 0.001691970842428058
48 0.001566455502250483
49 0.001339704301620001
50 0.001240630180023313
51 0.001060687421955515
52 0.000982441223799110
53 0.000839722527033960
54 0.000777898720323350
55 0.000664753421770376
56 0.000615888362564229
57 0.000526219847608112
58 0.000487586663285454
59 0.000416543437291503
60 0.000385992972075210
61 0.000329718684563739
62 0.000305555651170250
63 0.000260987723586456
64 0.000241873946724346
65 0.000206581934653920
66 0.000191460558840085
67 0.000163516781683141
68 0.000151552775404107
69 0.000129429010981686
70 0.000119962384913389
71 0.000102447530045422
72 0.000094956503498608
73 0.000081091042401500
74 0.000075163012009131
75 0.000064186923021176
76 0.000059495561908048
77 0.000050806945616479
78 0.000047094126589394
79 0.000040216373245316
80 0.000037277892362748
81 0.000031833641445064
82 0.000029507938299449
83 0.000025198434737412
84 0.000023357677477452
85 0.000019946412140144
86 0.000018489449596367
87 0.000015789198682884
88 0.000014635987375649
89 0.000012498546836487
90 0.000011585743471890
91 0.000009893799500236
92 0.000009171274726477
93 0.000007831966709253
94 0.000007260047248333
95 0.000006199871375400
96 0.000005747158165505
97 0.000004907932766896
98 0.000004549574663842
99 0.000003885246317126
100 0.000003601574146117
101 0.000003075689421618
102 0.000002851135111208
103 0.000002434839312086
104 0.000002257080567528
105 0.000001927533650461
106 0.000001786817075918
107 0.000001525939798452
108 0.000001414545223041
109 0.000001208026690733
110 0.000001119843219535
111 0.000000956355339153
112 0.000000886545840311
113 0.000000757121541592
114 0.000000701857082105
115 0.000000599398163616
116 0.000000555647839634
117 0.000000474535423345
118 0.000000439900004671
119 0.000000375686182569
120 0.000000348266443354
121 0.000000297430228196
122 0.000000275722725008
123 0.000000235476851369
124 0.000000218291439020
125 0.000000186429444882
126 0.000000172823977666
127 0.000000147599169374
128 0.000000136827811922
129 0.000000116857444137
130 0.000000108329768962
131 0.000000092519197368
132 0.000000085767793253
133 0.000000073250448495
134 0.000000067905288756
135 0.000000057995144784
136 0.000000053763292818
137 0.000000045917246036
138 0.000000042566795839
139 0.000000036354892463
140 0.000000033702247346
141 0.000000028784100543
142 0.000000026683914392
143 0.000000022790045703
144 0.000000021127247328
145 0.000000018044316732
146 0.000000016727806315
147 0.000000014286910396
148 0.000000013244565958
149 0.000000011311984751
150 0.000000010486704634


==> dataset/celegans-w/err_iter_3And.txt <==
1 424.004999999999995453
2 0.899503431343810278
3 32.727858516704486647
4 0.800433628670165542
5 5.870783534254047531
6 0.738533124813253061
7 3.740608723258934454
8 0.443263473825033227
9 1.313112637244530756
10 0.504039834020883815
11 1.404830401967446685
12 0.522082058110909464
13 1.395618411296905670
14 0.153878858641798372
15 0.331786156141324673
16 0.163126932673902075
17 0.307135495837119799
18 0.164388111685842858
19 0.277677296143012231
20 0.028113441824765315
21 0.005200817786537167
22 0.014450254826322810
23 0.010908186449923692
24 0.011032494169481521
25 0.008422602306422821
26 0.000078277088595395
27 0.000000063154219143
28 0.000000000000059754


==> dataset/celegans-w/err_iter_3AndNN.txt <==
1 424.004999999999995453
2 0.899503431343810278
3 32.727858516704486647
4 0.800433628670165542
5 5.870783534254047531
6 0.738533124813253061
7 3.740608723258934454
8 0.443263473825033227
9 1.313112637244530756
10 0.504039834020883815
11 1.404830401967446685
12 0.522082058110909464
13 1.395618411296905670
14 0.153878858641798372
15 0.331786156141324673
16 0.163126932673902075
17 0.307135495837119799
18 0.164388111685842858
19 0.277677296143012231
20 0.028113441824765315
21 0.005200817786537167
22 0.016542896554121632
23 0.008793413637487700
24 0.008612812748076449
25 0.010137475423657718
26 0.007494625192010532
27 0.008360259184532988
28 0.005439542939090778
29 0.006245320014693133
30 0.003948523193465068
31 0.004623860865503660
32 0.000960879640585796
33 0.000003405131489587
34 0.000704431411386887
35 0.000002969036401970
36 0.000516151957619527
37 0.000002089641568767
38 0.000025373425500473
39 0.000001984936819905
40 0.000017828666604445
41 0.000001176626958424
42 0.000012437770467041
43 0.000000965740979630
44 0.000001116354947759
45 0.000000526311976185
46 0.000000585659303982
47 0.000000780176445491
48 0.000000235252407648
49 0.000000965887611563
50 0.000000614048394859
51 0.000000018778125911
52 0.000000463281562026
53 0.000000027811844448
54 0.000000347896057196
55 0.000000028961988488
56 0.000000273602901623
57 0.000000004645466396
58 0.000000202812708457
59 0.000000005579697114
60 0.000000148490840887
61 0.000000003613347466
62 0.000000119594740556
63 0.000000002975871667
64 0.000000085042018329
65 0.000000005118973593
66 0.000000058325120970
67 0.000000008093813354
68 0.000000044388259428
69 0.000000011590883070
70 0.000000028013501492
71 0.000000013238301561
72 0.000000015280746712
73 0.000000015162501076
74 0.000000012150812935
75 0.000000013132533275
76 0.000000007930387369
77 0.000000010548657225
78 0.000000004795930886
79 0.000000008713775660
80 0.000000006675690705
81 0.000000005781916380
82 0.000000004884405859
83 0.000000004205986410
84 0.000000003579714196
85 0.000000003053590958
86 0.000000003364280386
87 0.000000002865845060
88 0.000000002455878805
89 0.000000002091127715
90 0.000000001792838985
91 0.000000001525778221
92 0.000000001679279729
93 0.000000001434854448
94 0.000000001225593396
95 0.000000001047226148
96 0.000000000894474790
97 0.000000000764315401
98 0.000000000839660689
99 0.000000000717319899
100 0.000000000612813877
101 0.000000000523524069
102 0.000000000447253115
103 0.000000000382084102
104 0.000000000419813586
105 0.000000000358648083
106 0.000000000306390908
107 0.000000000261751001
108 0.000000000223611776
109 0.000000000191030704
110 0.000000000209897112
111 0.000000000179313736
112 0.000000000153186710
113 0.000000000130865819
114 0.000000000111798080
115 0.000000000095506920


==> dataset/celegans-w/err_iter_4grad.txt <==
1 424.004999999999995453
2 0.899503431343810278
3 32.727858516704486647
4 0.800433628670165542
5 5.870783534254047531
6 0.738533124813253061
7 0.073317863410962983
8 0.325156656174066694
9 0.066899594764145295
10 0.146104061037923449
11 0.020047266596842441
12 0.154107452900194175
13 0.032674372357740754
14 0.115593704774113723
15 0.033319937345410944
16 0.083902797733960172
17 0.030493787619601583
18 0.059104961275701182
19 0.025914219440363064
20 0.041265244817778407
21 0.021048255572463623
22 0.028879380993661604
23 0.008596574974324559
24 0.020175170830342495
25 0.008209539509138631
26 0.014290767885856172
27 0.007053922164959126
28 0.012369484643062896
29 0.005711677593536731
30 0.008517750621588193
31 0.004506940930554988
32 0.005939085006024615
33 0.003491826840376948
34 0.004184876291739457
35 0.001666266548880339
36 0.002970556096046328
37 0.001400727879207981
38 0.002124953560849858
39 0.001131736684475398
40 0.001794567247914102
41 0.000891257265342547
42 0.001249166271059681
43 0.000690726052939018
44 0.000877485185486263
45 0.000529213411804355
46 0.000621231261592531
47 0.000256084582083962
48 0.000442670061674936
49 0.000211008524193074
50 0.000317262846835359
51 0.000168861792672105
52 0.000268253054034140
53 0.000132468746639978
54 0.000187088272235783
55 0.000102478225588555
56 0.000131525039121614
57 0.000078466809233609
58 0.000093121882593022
59 0.000037284960210684
60 0.000066343549616310
61 0.000030823901910208
62 0.000047525327789836
63 0.000024744624966836
64 0.000034206490347597
65 0.000019467788580918
66 0.000028222517891731
67 0.000015096347155583
68 0.000019814716377866
69 0.000011582268795751
70 0.000014010479151285
71 0.000005351015875667
72 0.000009969128732369
73 0.000004465744230571
74 0.000007133103955452
75 0.000003608533917788
76 0.000005128705394786
77 0.000002852545895568
78 0.000004270039880048
79 0.000002219948292419
80 0.000002992220792382
81 0.000001707879558403
82 0.000002112001639858
83 0.000000762979883501
84 0.000001500412786511
85 0.000000644544832552
86 0.000001072067625473
87 0.000000525041657806
88 0.000000769872716917
89 0.000000417404367200
90 0.000000647195029581
91 0.000000326187240090
92 0.000000452552634336
93 0.000000251729915354
94 0.000000318805768399
95 0.000000108217991685
96 0.000000226093673244
97 0.000000092742798918
98 0.000000161300178988
99 0.000000076251372749
100 0.000000115678582070
101 0.000000061007666352
102 0.000000098226278514
103 0.000000047895151649
104 0.000000060276200473
105 0.000000037088905303
106 0.000000043742353735


==> dataset/celegans-w/err_sol_1Tmap.txt <==
1 194.524058979299496741
2 535.798376315556765803
3 9.864243760289792107
4 159.593881034083949544
5 2.935691927881038055
6 56.224698440448570125
7 1.030970885871753229
8 23.851662251145651084
9 0.953432135041713980
10 12.691998651835410428
11 0.919914363648109856
12 8.594367731055731596
13 0.886361758356345564
14 6.177843706110971667
15 0.852403842587430516
16 4.602870458783874241
17 0.814730080107729626
18 3.522693256100240866
19 0.773934890326556046
20 2.853824632131465311
21 0.736569435929114502
22 2.721998976825404259
23 0.727588936590299995
24 2.599974111145969768
25 0.718669573276830453
26 2.486721391730763120
27 0.709826547397822472
28 2.381459371100400180
29 0.701077465079562034
30 2.283534778949121602
31 0.692439189178971404
32 2.193440268922273617
33 0.683926482029571403
34 2.127246823102728612
35 0.678042048034422140
36 2.088021156689971125
37 0.673864530341095724
38 2.048471154632260482
39 0.669558667206761493
40 2.008823979059832787
41 0.665141742348138942
42 1.969266074447629356
43 0.660628763042259592
44 1.929954133661546667
45 0.656032802708192753
46 1.891041473308025189
47 0.651365288329715630
48 1.852585479285836501
49 0.646636241334354933
50 1.814665615111619612
51 0.641854479605728390
52 1.777344325326513985
53 0.637044461702846676
54 1.740669807568681060
55 0.632211183667411247
56 1.704678360558145700
57 0.627344012513921023
58 1.669396368875584624
59 0.622448470814405352
60 1.634841978219399694
61 0.617529514936029256
62 1.601026507813730682
63 0.612591603228276216
64 1.567955640143688267
65 0.607638755084168758
66 1.535630422362045611
67 0.602674602180495622
68 1.504048108584278731
69 0.597702433012905487
70 1.473202867845098796
71 0.592725231676827224
72 1.443086378675839221
73 0.587745711703139939
74 1.413688328011126094
75 0.582766345636286265
76 1.384996829374497196
77 0.577789390939700942
78 1.356998772958713406
79 0.572816912726568317
80 1.329680118245558429
81 0.567852097856307303
82 1.303026138147435287
83 0.562896517911953498
84 1.277021622251494959
85 0.557950654811108171
86 1.251651045565659315
87 0.553015976704447576
88 1.226898708170118146
89 0.548093838419484225
90 1.202748850338314801
91 0.543185492278462911
92 1.179185746983423710
93 0.538292097688417903
94 1.156193784688999804
95 0.533414729655586006
96 1.133757524078389922
97 0.528554386356131611
98 1.111861749851883241
99 0.523711995877796599
100 1.090491510461134350
101 0.518888422232186119
102 1.069632149086635620
103 0.514084470724566756
104 1.049269327327320367
105 0.509300892756978096
106 1.029389042794247366
107 0.504538390130886971
108 1.009977641616711219
109 0.499797618907316610
110 0.991021826713679777
111 0.495079192875201690
112 0.972508662551916370
113 0.490383686672469066
114 0.954425577000713399
115 0.485711638598923523
116 0.936760360798777558
117 0.481063553155289758
118 0.919501165068798088
119 0.476439903338648718
120 0.902636497247424119
121 0.471841132720911272
122 0.886155215740858759
123 0.467267657333843511
124 0.870047754243721938
125 0.462719867381406080
126 0.854304819338959964
127 0.458198128797782989
128 0.838913694249730946
129 0.453702784667358805
130 0.823864577040384072
131 0.449234156521070960
132 0.809147978825708991
133 0.444792545521932980
134 0.794754714964873044
135 0.440378233551106557
136 0.780675896140403558
137 0.435991484204639901
138 0.766902919395499039
139 0.431632543709889682
140 0.753427459190051163
141 0.427301641769657237
142 0.740241458524787177
143 0.422998992341217239
144 0.727337120173678797
145 0.418724794356642949
146 0.714706898056919671
147 0.414479232390161378
148 0.702343488780133862
149 0.410262477277665905
150 0.690239823359884541


==> dataset/celegans-w/err_sol_2avg.txt <==
1 194.524058979299496741
2 535.798376315556652116
3 9.864243760289792107
4 84.729062397186865496
5 6.386479980706064374
6 18.075374799190679909
7 5.030352658008479416
8 6.345332091076856251
9 3.694853207806655604
10 3.355529432956287028
11 2.326754296500981756
12 2.060758047944114768
13 1.620685122766377440
14 1.477175161044259610
15 1.205408822040012762
16 1.103947142985506114
17 0.911751657857711395
18 0.837792016318303689
19 0.697825761486042140
20 0.642727163124034218
21 0.538624669995028449
22 0.496927545956737327
23 0.418303324855197445
24 0.386386478420871038
25 0.326332514832632092
26 0.301697619830485986
27 0.255442800443958284
28 0.236311495323626969
29 0.200461085660666283
30 0.185536097222385843
31 0.157617666369830989
32 0.145934522339525502
33 0.124114290176110198
34 0.008489413948389117
35 0.000159729881915532
36 0.000000033706863782
37 0.000000000000002039


==> dataset/celegans-w/err_sol_2avgNN.txt <==
1 194.524058979299496741
2 535.798376315556765803
3 9.864243760289792107
4 84.729062397186865496
5 6.386479980706064374
6 18.075374799190679909
7 5.030352658008479416
8 6.345332091076856251
9 3.694853207806655604
10 3.355529432956287028
11 2.326754296500981312
12 2.060758047944114768
13 1.620685122766377217
14 1.477175161044259388
15 1.205408822040012762
16 1.103947142985506114
17 0.911751657857711284
18 0.837792016318303578
19 0.697825761486042029
20 0.642727163124034107
21 0.538624669995028338
22 0.496927545956737271
23 0.418303324855197334
24 0.386386478420870927
25 0.326332514832632037
26 0.301697619830485875
27 0.255442800443958173
28 0.236311495323626886
29 0.200461085660666227
30 0.185536097222385760
31 0.157617666369830906
32 0.145934522339525446
33 0.124114290176110115
34 0.114945400574362949
35 0.097843864375094444
36 0.090634182462179996
37 0.077202078157333459
38 0.071524564875496813
39 0.061212335320081759
40 0.056940377881101491
41 0.048999990190019167
42 0.045548495221060317
43 0.039136373803806357
44 0.036359188088025379
45 0.031201912946871937
46 0.028974677149846913
47 0.024840045341696013
48 0.023058591977459388
49 0.019752395058822380
50 0.018330524633871869
51 0.015692243554335308
52 0.014559297994153600
53 0.012457477298057325
54 0.011555965699170606
55 0.009883725378924464
56 0.009167141592061858
57 0.007838073321912917
58 0.007268968732776985
59 0.006213524952451577
60 0.005761852801673142
61 0.004924252473039774
62 0.004565973158748773
63 0.003901600132618623
64 0.003617523214189310
65 0.003090769150786299
66 0.002865602231663053
67 0.002448096765893847
68 0.002269670687466491
69 0.001938840843079864
70 0.001797482468835246
71 0.001535387215444888
72 0.001423414154575041
73 0.001215805999263113
74 0.001127121097051211
75 0.000962693249834654
76 0.000892460102553537
77 0.000762244243364268
78 0.000706628145439111
79 0.000603513742598782
80 0.000559475244691971
81 0.000485743580878912
82 0.000454597479798983
83 0.000396300187037412
84 0.000370887859202645
85 0.000323322719968916
86 0.000302589036776430
87 0.000263781113146398
88 0.000246864979207516
89 0.000215202516361393
90 0.000201401229903310
91 0.000175568947312814
92 0.000164309093052780
93 0.000143233702869130
94 0.000134047384516336
95 0.000116853104479956
96 0.000109358540348954
97 0.000095330773412725
98 0.000089216456218306
99 0.000077772141483171
100 0.000072783909010136
101 0.000063447321139749
102 0.000059377803784212
103 0.000051760801367695
104 0.000048440810212376
105 0.000042226716348158
106 0.000039518215334162
107 0.000034448663267110
108 0.000032239034358870
109 0.000028103233296680
110 0.000026300596943292
111 0.000022926573130970
112 0.000021455969961841
113 0.000018703419781348
114 0.000017503695120257
115 0.000015258153693822
116 0.000014279415586726
117 0.000012447498855580
118 0.000011649044077781
119 0.000010154566824809
120 0.000009503188739696
121 0.000008283997341769
122 0.000007752605328511
123 0.000006757993686007
124 0.000006324486778197
125 0.000005513088065774
126 0.000005159436005104
127 0.000004497502646189
128 0.000004208996160298
129 0.000003668996550605
130 0.000003433635699537
131 0.000002993109352670
132 0.000002801104517973
133 0.000002441728055892
134 0.000002285092833098
135 0.000001991917989385
136 0.000001864137057910
137 0.000001624969021942
138 0.000001520727185492
139 0.000001325617440868
140 0.000001240578574305
141 0.000001081411146959
142 0.000001012037854912
143 0.000000882191767072
144 0.000000825598261555
145 0.000000719672157851
146 0.000000673504232343
147 0.000000587091725811
148 0.000000549428838182
149 0.000000478935236036
150 0.000000448210626304


==> dataset/celegans-w/err_sol_3And.txt <==
1 194.524058979299496741
2 535.798376315556765803
3 9.864243760289792107
4 159.593881034083949544
5 2.935691927881038055
6 56.224698440448570125
7 1.030970885871753229
8 27.964148095160641816
9 2.961828536718162042
10 11.850511085700029312
11 1.302945367510467634
12 6.013266739639854919
13 0.844887281590935846
14 2.003109344284835558
15 0.774983381872421551
16 1.397554183619736934
17 0.556746824698659437
18 1.003342783972591024
19 0.478848468509573078
20 0.292574235019240292
21 0.257890534603090527
22 0.028868022744477778
23 0.023632450948014208
24 0.021034720035218106
25 0.017098387573465702
26 0.000653290170645651
27 0.000000571935536873
28 0.000000000000651116


==> dataset/celegans-w/err_sol_3AndNN.txt <==
1 194.524058979299496741
2 535.798376315556765803
3 9.864243760289792107
4 159.593881034083949544
5 2.935691927881038055
6 56.224698440448570125
7 1.030970885871753229
8 27.964148095160641816
9 2.961828536718162042
10 11.850511085700029312
11 1.302945367510467634
12 6.013266739639854919
13 0.844887281590935846
14 2.003109344284835558
15 0.774983381872421551
16 1.397554183619736934
17 0.556746824698659437
18 1.003342783972591024
19 0.478848468509573078
20 0.292574235019240292
21 0.257890534603090527
22 0.208565954752615440
23 0.181521001510093566
24 0.149952321543291384
25 0.128207089122815088
26 0.034430947693462985
27 0.032342107895465884
28 0.024720727260621325
29 0.023043884954932495
30 0.017804254886961531
31 0.016481366670418388
32 0.008279473859749507
33 0.006521968376647909
34 0.005982354541785999
35 0.004727913233520968
36 0.004331846166659851
37 0.003431782419346140
38 0.000164998397554836
39 0.000125897507940734
40 0.000117673612840817
41 0.000091492352957324
42 0.000084456919124905
43 0.000067198420869672
44 0.000023049958289563
45 0.000017868248953942
46 0.000015921399777832
47 0.000012563201106790
48 0.000011007171406465
49 0.000008996387214985
50 0.000004786967047289
51 0.000003821541198446
52 0.000003507657075255
53 0.000002800842431161
54 0.000002573658142970
55 0.000002054925344579
56 0.000002171233448562
57 0.000001732964594742
58 0.000001591964652143
59 0.000001270268701850
60 0.000001166543758488
61 0.000000930390265083
62 0.000000985970618820
63 0.000000786152983412
64 0.000000720885636800
65 0.000000574387431369
66 0.000000525832464057
67 0.000000418557736202
68 0.000000443080885636
69 0.000000352608707928
70 0.000000321759897765
71 0.000000267491019456
72 0.000000232990740052
73 0.000000218584983287
74 0.000000203484711869
75 0.000000174046510439
76 0.000000147994238601
77 0.000000127600189841
78 0.000000107440123087
79 0.000000093738515016
80 0.000000101538507903
81 0.000000086871192880
82 0.000000074117100704
83 0.000000063399452676
84 0.000000054103409588
85 0.000000046264885923
86 0.000000050771335757
87 0.000000043367254993
88 0.000000037056229660
89 0.000000031651224584
90 0.000000027131958398
91 0.000000023655052172
92 0.000000025628158953
93 0.000000022340836496
94 0.000000019475216269
95 0.000000016977066369
96 0.000000014799422257
97 0.000000012901002708
98 0.000000013980239989
99 0.000000012186940254
100 0.000000010623661386
101 0.000000009260900756
102 0.000000008072939361
103 0.000000007037359178
104 0.000000007626360437
105 0.000000006648063937
106 0.000000005795254533
107 0.000000005051838484
108 0.000000004403782289
109 0.000000003838856611
110 0.000000004160205920
111 0.000000003626525043
112 0.000000003161303037
113 0.000000002755758562
114 0.000000002402236720
115 0.000000002094064269


==> dataset/celegans-w/err_sol_4grad.txt <==
1 194.524058979299496741
2 535.798376315556765803
3 9.864243760289792107
4 159.593881034083949544
5 2.935691927881038055
6 56.224698440448570125
7 16.985663839868539782
8 6.802207149151757726
9 7.044620305977531416
10 4.498902989825145582
11 3.101212605379510379
12 1.875009725386810988
13 1.772569835897435109
14 1.250524219247888702
15 1.196027527522498302
16 0.880242885059371205
17 0.830189029564521341
18 0.630566493305229847
19 0.587089117027846275
20 0.456306289932343789
21 0.420416021423396791
22 0.332203751820767390
23 0.284969701804633546
24 0.242892846519531469
25 0.205863768411545106
26 0.177970008584054068
27 0.149654045572874872
28 0.118103506864123853
29 0.109287273570704516
30 0.088180733511720580
31 0.080032283567038440
32 0.066117524020985627
33 0.058726580913505702
34 0.049375851045296737
35 0.040257294842965939
36 0.036757587771848260
37 0.029790323644865471
38 0.027301927809797708
39 0.022202376607213380
40 0.018936368635792102
41 0.016506115825270683
42 0.013981364433854842
43 0.012248951682960888
44 0.010319916853658609
45 0.009077506597751838
46 0.007615845220002102
47 0.006123076084943925
48 0.005619562274517795
49 0.004539602819928865
50 0.004146300029398509
51 0.003362305388400517
52 0.002857090185998495
53 0.002488451283539262
54 0.002102912127158125
55 0.001840647800537588
56 0.001548545326517191
57 0.001360877387849904
58 0.001140770546210011
59 0.000915832120753015
60 0.000840650761452361
61 0.000678210280617961
62 0.000619660643090771
63 0.000501929023352410
64 0.000456871250317349
65 0.000371282352736952
66 0.000314001249865402
67 0.000274532292058309
68 0.000232673205591474
69 0.000208425133316646
70 0.000177933020084697
71 0.000151370343567255
72 0.000136188726815087
73 0.000115682277636853
74 0.000104309376735127
75 0.000088496450967903
76 0.000079935819807099
77 0.000067753058073294
78 0.000057987057047486
79 0.000051904481769625
80 0.000044333223261737
81 0.000039782943575950
82 0.000033925311897293
83 0.000028822052054042
84 0.000025979643670852
85 0.000022044297577708
86 0.000019906377326001
87 0.000016874391945024
88 0.000015259806280074
89 0.000012925463993239
90 0.000011044521710118
91 0.000009905831385798
92 0.000008449983626926
93 0.000007594780113118
94 0.000006469879630338
95 0.000005490980290794
96 0.000004956777593215
97 0.000004202493244738
98 0.000003799364379373
99 0.000003218582594530
100 0.000002913313807039
101 0.000002466383124868
102 0.000002104559186939
103 0.000001890797722963
104 0.000001714365112568
105 0.000001450036075464
106 0.000001315509379893


==> dataset/celegans-w/metadata.txt <==
Parameters of the experiment
Size of A is 297
A is symmetric
A has 17638 edges (bidirectional edges counted twice), in proportion to n they are 5.938721e+01 
minimum degree is 1 and maximum degree is 1700
b_* is 1.699000e+05 and 1-asymptotic convergence rate is 5.885814e-08
Bipartitivity of A is 5.000000e-01

delta is 1.000000e-02
maximum number of iterations  150
tol for final convergence is 1.000000e-10
tol for Newton switch     is 1.000000e-02
met2 (average)  switched to Newton first time at 34
met3 (Anderson) switched to Newton first time at 22
Use Anderson every qAA = 5 steps with a mAA = 4 sized window 
Backward error of x_sol is max |x^n_i - T(x^n)_i| / |x^n_i| =  4.164035e-16

